Whitney equisingularity for families of hypersurfaces in toric varieties

In this paper, we establish conditions for a family $\{f_t\}$ of functions, with not necessarily isolated singularities, defined on a toric variety so that the associated family of hypersurfaces $\{f_t^{-1}(0)\}$ is Whitney equisingular. We work in the setting of toric varieties with arbitrary singular sets. This extends previous results by Eyral and Oka concerning families $\{F_t\}$ of functions in $\mathbb{C}^n$, with not necessarily isolated singularities, ensuring that the corresponding hypersurface family $\{F_t^{-1}(0)\}$ is Whitney equisingular.

==> cone.tikz <==
	\begin{tikzpicture}
		%%%%%%%% face destaque  %%%%%%%
		%\draw [black!20, fill=black!20] (1.31,1.21)--(1,3)-- (2.5,6)-- (5.53,-3);
		%%%%%%%% gerad. monoide  %%%%%%
			\draw[thick,dashed,->] (0,-1.25)--(0,3)node[left] {$x_3$};
			\draw[thick,dashed,->] (-1,-0.17)--(2,0.33)node[above]{$x_1$};
			\draw[thick,dashed,->] (-0.4,1.25)--(0.7,-2)node[left] {$x_2$};
			\draw[ultra thick,->] (0,0)--(0.2,1.75)node[left, xshift=-0.1cm]{$b_3$};
			\draw (0,0)--(0.35,3);
			\draw[ultra thick,->] (0,0)--(0.75,1.5)node[below,xshift=0.25cm]{$b_1$};
			\draw (0,0)--(1.5,3);
			\draw[ultra thick,->] (0,0)--(1.5,0.5)node[below,yshift=-0.2cm]{$b_4$};
			\draw[ultra thick,->] (0,0)--(1,-1)node[above]{$b_2$};
			\draw (0,0)--(2,-2);
		%%%%%%% poliedro  %%%%%%%%%%
	      	%\draw [ultra thick] (0.4,3.48)node[above, left]{\textbf{C}}--(1,3);
	      	%\draw [ultra thick] (0.4,3.48)--(0.69,6);
			%\draw [ultra thick] (1,3)node [above, right,xshift=-0.1cm]{\textbf{A}}--(2.5,6);
			%\draw [ultra thick] (1,3)--(1.34,6);
			%\draw [ultra thick] (0.4,3.48)--(1.31,1.21)node[above, right,yshift=0.1cm]{\textbf{B}};
			%\draw [ultra thick] (1.31,1.21)--(1,3);
			%\draw [ultra thick] (1.31,1.21)--(5.53,-3);
			%\draw [ultra thick] (1.31,1.21)--(1.86,6);
	\end{tikzpicture}


==> poli.tikz <==
	\begin{tikzpicture}
		%%%%%%%% face destaque  %%%%%%%
		\draw [black!20, fill=black!20] (1.31,1.21)--(1,3)-- (2.5,6)-- (5.53,-3);
		%%%%%%%% gerad. monoide  %%%%%%
			\draw[thick,dashed,->] (0,-3)--(0,6)node[right] {$x_3$};
			\draw[thick,dashed,->] (-2,-0.34)--(4,0.67)node[above]{$x_1$};
			\draw[thick,dashed,->] (-1.05,3)--(1.05,-3)node[left] {$x_2$};
			\draw[ultra thick,->] (0,0)--(0.2,1.75)node[left, xshift=-0.1cm]{$b_3$};
			\draw (0,0)--(0.69,6);
			\draw[ultra thick,->] (0,0)--(0.75,1.5)node[below,xshift=0.25cm]{$b_1$};
			\draw (0,0)--(3,6);
			\draw[ultra thick,->] (0,0)--(1.5,0.5)node[below,yshift=-0.2cm]{$b_4$};
			\draw[ultra thick,->] (0,0)--(1,-1)node[above]{$b_2$};
			\draw (0,0)--(3,-3);
		%%%%%%% poliedro  %%%%%%%%%%
	      	\draw [ultra thick] (0.4,3.48)node[above, left]{\textbf{C}}--(1,3);
	      	\draw [ultra thick] (0.4,3.48)--(0.69,6);
			\draw [ultra thick] (1,3)node [above, right,xshift=-0.1cm]{\textbf{A}}--(2.5,6);
			\draw [ultra thick] (1,3)--(1.34,6);
			\draw [ultra thick] (0.4,3.48)--(1.31,1.21)node[above, right,yshift=0.1cm]{\textbf{B}};
			\draw [ultra thick] (1.31,1.21)--(1,3);
			\draw [ultra thick] (1.31,1.21)--(5.53,-3);
			\draw [ultra thick] (1.31,1.21)--(1.86,6);
	\end{tikzpicture}


==> poliex.tikz <==
\begin{tikzpicture}[scale=1]
			
			%EIXOS
			\draw[thick,dashed,->] (-0.5,0) -- (4,0);
			\draw[thick,dashed,->] (0,-0.5) -- (0,4);
			
			%GERADORES
			\draw[ultra thick,->] (0,0) -- (1,2)node[left]{{\small$b_2$}};
			\draw[ultra thick,->] (0,0) -- (1,1)node[right]{{\small$b_3$}};
			\draw[ultra thick,->] (0,0) -- (1,0)node[below]{{\small$b_1$}};
			
			%PONTOS
			\fill[lightgray, opacity=0.8] (1,0.5) -- (1.5,2.25) -- (2.5,4) --(4,4) --(4,0.5)  --cycle;
			%\fill[black] (2.5,3) circle (0.8mm) ;
			\fill[black] (1,0.5) circle (0.8mm) ;
			\fill[black] (1.5,2.25) circle (0.8mm) ;
			
			%CONE
			\draw[thick] (0,0) -- (2,4);
			\draw[thick] (0,0) -- (4,0);
			
			
			%POLIEDRO
			\draw[ultra thick]  (1.5,2.25) -- (2.5,4);
			\draw[ultra thick] (1,0.5) -- (1.5,2.25);
			\draw[ultra thick] (1,0.5) -- (4,0.5);
			
			%\draw[darkgray, thick] (3,0.5) -- (1.5,1);
			%\draw[darkgray, thick] (4,0.5) -- (3,0.5);
			
			
			%\pattern[pattern={hatch[hatch size=10pt, hatch linewidth=.2pt, hatch angle=90]} , pattern color=darkgray]  (1.7,2.5) -- (2.5,4)--(4,4)--(4,0.5)--(3,0.5)--(1.5,1)--cycle;
			
		\end{tikzpicture}

==> polyex11.tikz <==
\begin{tikzpicture}[scale=1]
			
			%EIXOS
			\draw[thick,dashed,->] (-0.5,0) -- (4,0);
			\draw[thick,dashed,->] (0,-0.5) -- (0,4);
			
			%GERADORES
			\draw[ultra thick,->] (0,0) -- (0,1)node[left]{{\small$e_2$}};
			%\draw[ultra thick,->] (0,0) -- (1,1)node[right]{{\small$b_3$}};
			\draw[ultra thick,->] (0,0) -- (1,0)node[below]{{\small$e_1$}};
			
			%PONTOS
			\fill[lightgray, opacity=0.8] (4,0) -- (2,0) -- (1.5,0.5) --(1.5,4) --(4,4)  --cycle;
			%\fill[black] (2.5,3) circle (0.8mm) ;
			\fill[black] (2,0)node[below]{{\small A}} circle (0.8mm) ;
			\fill[black] (1.5,0.5)node[left]{{\small B}} circle (0.8mm) ;
			
			%CONE
			\draw[thick] (0,0) -- (0,4);
			\draw[thick] (0,0) -- (4,0);
			
			
			%POLIEDRO
			\draw[ultra thick]  (2,0) -- (4,0);
			\draw[ultra thick] (2,0) -- (1.5,0.5);
			\draw[ultra thick] (1.5,0.5) -- (1.5,4);
			
			%\draw[darkgray, thick] (3,0.5) -- (1.5,1);
			%\draw[darkgray, thick] (4,0.5) -- (3,0.5);
			
			
			%\pattern[pattern={hatch[hatch size=10pt, hatch linewidth=.2pt, hatch angle=90]} , pattern color=darkgray]  (1.7,2.5) -- (2.5,4)--(4,4)--(4,0.5)--(3,0.5)--(1.5,1)--cycle;
			
		\end{tikzpicture}

==> polyex12.tikz <==
\begin{tikzpicture}[scale=1]
			
			%EIXOS
			\draw[thick,dashed,->] (-0.5,0) -- (4,0);
			\draw[thick,dashed,->] (0,-0.5) -- (0,4);
			
			%GERADORES
			\draw[ultra thick,->] (0,0) -- (1,2)node[left]{{\small$b_3$}};
			%\draw[ultra thick,->] (0,0) -- (1,1)node[right]{{\small$b_2$}};
			\draw[ultra thick,->] (0,0) -- (1,0)node[below]{{\small$b_1$}};
			
			%PONTOS
			\fill[lightgray, opacity=0.8] (4,0)--(2,0)--(1.5,0.5)--(1.5,1)--(2,2.5)--(2.75,4)--(4,4)--(4,0.5) -- cycle;
			\fill[black] (2,0)node[below]{{\small A}} circle (0.8mm) ;
			\fill[black] (1.5,0.5)node[left]{{\small B}} circle (0.8mm) ;
			\fill[black] (1.5,1)node[left]{{\small C}} circle (0.8mm) ;
                \fill[black] (2,2.5)node[left]{{\small D}} circle (0.8mm) ;
			
			%CONE
			\draw[thick] (0,0) -- (2,4);
			\draw[thick] (0,0) -- (4,0);
			
			
			%POLIEDRO
			\draw[ultra thick]  (2,0) -- (1.5,0.5);
			\draw[ultra thick] (1.5,0.5) -- (1.5,1);
			\draw[ultra thick] (1.5,1) -- (2,2.5);
                \draw[ultra thick] (2,2.5) -- (2.75,4);
			
			%\draw[darkgray, thick] (3,0.5) -- (1.5,1);
			%\draw[darkgray, thick] (4,0.5) -- (3,0.5);
			
			
			%\pattern[pattern={hatch[hatch size=10pt, hatch linewidth=.2pt, hatch angle=90]} , pattern color=darkgray]  (1.7,2.5) -- (2.5,4)--(4,4)--(4,0.5)--(3,0.5)--(1.5,1)--cycle;
			
		\end{tikzpicture}
